Privacy-Preserving Speech Representation Learning using Vector Quantization

With the popularity of virtual assistants (e.g., Siri, Alexa), the use of speech recognition is now becoming more and more widespread.However, speech signals contain a lot of sensitive information, such as the speaker's identity, which raises privacy concerns.The presented experiments show that the representations extracted by the deep layers of speech recognition networks contain speaker information.This paper aims to produce an anonymous representation while preserving speech recognition performance.To this end, we propose to use vector quantization to constrain the representation space and induce the network to suppress the speaker identity.The choice of the quantization dictionary size allows to configure the trade-off between utility (speech recognition) and privacy (speaker identity concealment).

==> jep2022-guide.txt <==
Comment utiliser le style Latex pour les JEP 2022

Vous aurez besoin des fichiers suivants:

    jep2022.sty
    jep2022.bst	le style utilisé par BibTex

Nous vous fournissons un exemple comprenant les fichiers suivants:

    jep-exemple.tex	contenu de l'article
    biblio.bib		un exemple de bibliographie
    jep-exemple.pdf	le document résultant

Comment utiliser BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procédure:
    pdflatex jep-exemple
    bibtex jep-exemple
    pdflatex jep-exemple
    pdflatex jep-exemple

----------------------------------------------------------------------

How to use the Latex style for JEP 2022

You will need the following files:
    jep2022.sty
    jep2022.bst	the style used by BibTex


An example is provided:
    jep-exemple.tex	an example paper
    biblio.bib		an example bibliography
    jep-exemple.pdf	result

How to use BibTex:
    http://www.tug.org/pracjourn/2006-4/fenn/fenn.pdf

Procedure:
    pdflatex jep-exemple
    bibtex jep-exemple
    pdflatex jep-exemple
    pdflatex jep-exemple


